Radiative corrections and threshold resummed predictions to pseudoscalar Higgs boson production in QCD

This thesis studies the pseudoscalar Higgs boson production via gluon fusion in the EFT framework in a CP-conserving model. First, it presents the di-pseudoscalar Higgs boson production cross-section via gluon fusion till NNLO with the results valid for the pseudoscalar Higgs boson of MSSM and 2HDM with small tan $\beta$ by adjusting the top Yukawa coupling. We have used dimensional regularization to regulate the UV and IR divergences while carefully treating the Levi-Civita tensor and $\gamma_5$. Unlike the amplitudes involving a pair of scalar Higgs bosons, we do not need UV contact counter terms. We used Catani's predictions to factorize the IR singularities, and our IR poles agreed with Catani's predictions. Our results are essential for studies on producing a pair of pseudoscalar Higgs bosons at the LHC up to NNLO accuracy. This thesis also includes the next-to-soft-virtual (NSV) resummed corrections to $\overline{\text{NNLL}}$ accuracy, which are also matched to the NNLO cross-sections for a pseudoscalar Higgs boson production via gluon fusion. These NSV corrections are potentially significant compared to the conventional soft-virtual (SV) logarithms. We have estimated the uncertainties due to the choice of various PDFs and those due to the renormalization and factorization scales. The scale uncertainties show improvement for renormalization scale variation only, which suggests that NSV contributions from other parton channels and beyond NSV contributions in the gluon fusion channel are necessary for improved stability. We also studied the production cross-sections for mixed scalar-pseudoscalar states and their impact on QCD cross-sections for different values of the mixing angle $\alpha$. The study indicates the necessity of improving the precision results for the pseudoscalar Higgs boson up to an order comparable to that of the scalar Higgs boson.

==> ExtraNotes.txt <==
Commands :
*******************************************************************************************************

This is a supplement to pavel's answer which aims to address an issue raised in the comments. It is therefore a more specific solution than the one there: the simpler command will work fine if you don't need to resolve crossref fields in .bib entries.
In order to resolve crossref fields in a .bib file when using biblatex/biber, you need to tell biber what to do.

Given <filename>.tex, run:

pdflatex <filename>.tex
biber --output_format=bibtex --output_resolve <filename>.bcf
Where latex, xelatex, lualatex etc. can be substituted for pdflatex as appropriate. So long as it generates your .bcf it is fine.


Chapter-2 :
*******************************************************************************************************

Prologue -

The three loop form factor
thus obtained was later combined with appropriate the soft distribution function 
\cite{Ravindran:2005vv,Ravindran:2006cg,Ahmed:2014cla} and 
mass factorisation kernels to
obtain soft plus virtual contribution at N$^3$LO in QCD \cite{Ahmed:2015qda}.  
Later, the process dependent resummation constants
from the three loop form factors were used to perform threshold resummation in \cite{Ahmed:2016otz} 
and also make approximate
prediction at N$^3$LO level. This was possible due to the similarity of the interaction vertices 
of scalar and pseudoscalar Higgs bosons with the gluons. 

-----------------------------------------------------------------------------------------------------------

\section{Low-energy theorems in Higgs Physics}

These theorems relate the amplitudes of two processes
which differ by the insertion of a zero momentum Higgs boson. 
These
were derived observing that the Higgs interactions in the standard
EW theory could be written in the following form:

\begin{equation}
\mathcal{L}_{int}=-\left(1+\dfrac{\phi_{0}}{v}\right)\sum_{f}m_{f}\overline{f}f-\left(1+\dfrac{\phi_{0}}{v}\right)^{2}\left(m_{W}^{2}W^{\mu+}W_{\mu}^{-}+\dfrac{1}{2}m_{Z}^{2}Z_{\mu}Z^{\mu}\right)
\end{equation}
where f indicates summation over all fermions and v$\equiv\left(\sqrt{2}G_{F}\right)^{-1/2}=2m_{W}/g$.

In the low-energy limit of vanishing Higgs four-momentum,
the Higgs field operator $\phi_{0}$ acts as a constant field. In
this limit, it is possible to derive an effective Lagrangian for the
interactions of the Higgs bosons with gauge bosons, which is valid
for light Higgs bosons. This effect of a constant field is equivalent
to redefining all mass parameters of the theory

\begin{equation}
m_{i}\rightarrow m_{i}\left(1+\dfrac{\phi_{0}}{v}\right)\label{eq:Light theorem mass substitution}
\end{equation}
This immediately leads to the following low-energy theorem

\textbf{
\begin{equation}
\lim_{p_{\phi}\rightarrow0}\mathcal{M}\left(A\rightarrow B+\phi^{0}\right)=\dfrac{1}{v}\left(\sum_{f}m_{f}\dfrac{\partial}{\partial m_{f}}+\sum_{V}m_{V}\dfrac{\partial}{\partial m_{V}}\right)\mathcal{M}\left(A\rightarrow B\right)
\end{equation}
}{ where the sum over V includes both W and Z bosons\cite{Gunion:1989we}.}

At NLO, the effective interaction between several
scalar Higgs fields and gluons can be obtained from the radiatively
corrected effective Lagrangian of gluon fields:

\begin{equation}
\mathcal{L}_{gg}=-\dfrac{1}{4}G^{a\mu\nu}G_{\mu\nu}^{a}\left[1+\Pi_{gg}^{t}\left(0\right)\right]
\end{equation}
where $\Pi_{gg}^{t}\left(0\right)$ denotes the top-quark contribution
to the unrenormalized gluon vacuum polarization at zero-momentum transfer.
We have the relation for $\Pi_{gg}^{t}\left(0\right)$ at two-loop
order where we perform the mass substitution similar to eqn. (\ref{eq:Light theorem mass substitution})
and renormalizing the bare top mass, we get the NLO result. For the
interaction of even numbers of pseudoscalar Higgs bosons with gluons,
the mass substitution is given by \cite{PhysRevD.58.115012}

\begin{equation}
\left(m_{t}^{0}\right)^{2}\rightarrow\left(m_{t}^{0}\right)^{2}+\left(g_{t}^{A}\eta_{t}^{0}\Phi^{A}\right)^{2}
\end{equation}
which leads to

\begin{equation}
\mathcal{L}_{A^{2n}gg}=\dfrac{\alpha_{s}}{24\pi}G^{a\mu\nu}G_{\mu\nu}^{a}\log\left[1+\left(\dfrac{\Phi^{A}}{v}\right)^{2}\right]\left\{ 1+\dfrac{11}{4}\dfrac{\alpha_{s}}{\pi}\right\} 
\end{equation}
In the above equations, g$_{t}^{A}$ is the relative strength of the
heavy quark Yukawa coupling and $\eta_{t}^{0}=\dfrac{m_{t}^{0}}{v}$
is the bare SM Yukawa coupling which must not be included in the substitution.
The case of odd numbers of pseudoscalar Higgs bosons is derived from
the Adler-Bell-Jackiw (ABJ) anomaly in the divergence of the axial
vector current. The interactions are given by\cite{article}

\[
\mathcal{L}_{Agg}^{odd}=-i\dfrac{\alpha_{s}}{16\pi}G^{a\mu\nu}\widetilde{G}_{\mu\nu}^{a}\left[\log\left(1+i\dfrac{\Phi^{A}}{v}\right)-\log\left(1-i\dfrac{\Phi^{A}}{v}\right)\right]
\]
where $\widetilde{G}_{\mu\nu}^{a}=\dfrac{1}{2}\varepsilon_{\mu\nu\alpha\beta}G^{a\alpha\beta}$.

Owing to the Adler-Bardeen theorem, there are no
higher order corrections to the effective lagrangian involving odd
numbers of pseudoscalar Higgs bosons.

--------------------------------------------------------------------------------------------------------------

IR factorisation - 

%
\begin{center}
$\begin{array}{|c|c|c|}
\hline x & \cos\theta & \varepsilon^{-1}\\
\hline  &  & \\
1/13 & 0.2 & (1.31697\times10^{-11}-i\ 5.26061\times10^{-12})N^{2}+(2.33534\times10^{-12}-i\ 1.23212\times10^{-12})n_{f}/N\\
 &  & -(2.33534\times10^{-12}-i\ 1.23212\times10^{-12})Nn_{f}\\
\hline  &  & \\
1/5 & 0.2 & (4.07456\times10^{-12}-i\ 5.08822\times10^{-13})N^{2}+(9.30098\times10^{-13}-i\ 2.22464\times10^{-13})n_{f}/N\\
 &  & -(9.30098\times10^{-13}-i\ 2.22464\times10^{-13})Nn_{f}\\
\hline  &  & \\
8/17 & 0.2 & (-4.13837\times10^{-12}+i\ 4.66444\times10^{-13})N^{2}+(4.87421\times10^{-13}-i\ 1.92849\times10^{-14})n_{f}/N\\
 &  & -(4.87421\times10^{-13}-i\ 1.92849\times10^{-14})Nn_{f}\\
\hline  &  & \\
11/15 & 0.2 & (1.83303\times10^{-10}-i\ 2.17199\times10^{-13})N^{2}-(5.26839\times10^{-13}+i\ 2.45716\times10^{-15})n_{f}/N\\
 &  & +(5.26839\times10^{-13}+i\ 2.45716\times10^{-15})Nn_{f}\\
\hline  &  & \\
1/13 & 0.8 & (3.18265\times10^{-10}-i\ 7.23266\times10^{-12})N^{2}+(5.60483\times10^{-11}-i\ 5.60643\times10^{-12})n_{f}/N\\
 &  & (5.60483\times10^{-11}-i\ 5.60643\times10^{-12})Nn_{f}\\
\hline  &  & \\
1/5 & 0.8 & (3.67564\times10^{-11}+i\ 5.39447\times10^{-11})N^{2}+(1.11612\times10^{-11}+i\ 1.37015\times10^{-12})n_{f}/N\\
 &  & -(1.11612\times10^{-11}+i\ 1.37015\times10^{-12})Nn_{f}\\
\hline  &  & \\
8/17 & 0.8 & (-4.68937\times10^{-11}+i\ 2.95662\times10^{-11})N^{2}+(2.92453\times10^{-12}+i\ 4.21245\times10^{-13})n_{f}/N\\
 &  & -(2.92453\times10^{-12}+i\ 4.21245\times10^{-13})Nn_{f}\\
\hline  &  & \\
11/14 & 0.8 & (-3.47623\times10^{-9}+i\ 9.65797\times10^{-12})N^{2}+(3.56378\times10^{-12}+i\ 2.05351\times10^{-13})n_{f}/N\\
 &  & -(3.56378\times10^{-12}+i\ 2.05351\times10^{-13})Nn_{f}
\\\hline \end{array}$
\end{center}

*****************************************************************************************************************************************

\begin{figure}
\centering
\begin{forest}
    for tree={
      grow=east,
      parent anchor=south east,
      child anchor=south west,
      anchor=south,
      align=center,
      l sep+=2.5pt,
      s sep+=-5pt,
      inner sep=0pt,
      outer sep=0pt,
      % path is based on Gonzalo Medina's answer
      % ref: https://tex.stackexchange.com/questions/176591/typesetting-genealogical-trees/176649#176649
      edge path={
        \noexpand\path [draw, rounded corners=5pt, \forestoption{edge}] (!u.parent anchor) [out=0, in=180] to (.child anchor)\forestoption{edge label} -- (.south east);
      },
      for root={
        ellipse,
        draw,
        parent anchor=east,
      },
    }
    [\textbf{Particle}\\{\textbf{Classification}}
    [\underline{Fermions}\\Half-integral\\spin
      [\textit{Leptons}
        [Electrons]
        [Positrons]
        [Electron\\Neutrino]
        [Electron\\Anti-Neutrino]
        [Muon]
        [Muon\\Neutrino] 
        [Muon\\Anti-Neutrino]
        [Tau]
        [Tau\\Neutrino]
        [Tau\\Anti-Neutrino]
      ]
      [\textit{Quarks}
      ]       
      [\textit{Baryons-Hadrons\\(3-quarks)}
          [Protons\\Neutrons]
          [Delta]
          [Lambda]
          [Sigma]
          [Xi]
          [Omega]
      ]
   ]   
   [\underline{Bosons}\\Integral-spin
    [\textit{Field\\Quanta}
        [Photon]
        [Vector\\bosons(W,Z)] 
        [Higgs]
        [Gluons]
    ]
    [\textit{Mesons-Hadrons\\(2-quarks)}
          [Pions] 
          [Kaons]
          [Eta]
          [Rho]
    ]
  ]
  ]
\end{forest}
\caption{TEST}
\label{fig:ParticleScheme}
\end{figure}

